Constructing Field Aligned Coordinate Systems for Gyrokinetic Simulations of Tokamaks in X-point Geometries

Structures in tokamak plasmas are elongated along the direction of the magnetic field and short in the directions perpendicular to the magnetic field. Many tokamak simulation codes take advantage of this by using a field aligned coordinate system. However, field aligned coordinate systems have a coordinate singularity at magnetic X-points where the poloidal magnetic field vanishes, which makes it difficult to use field aligned coordinate systems when simulating the core and scrape-off layer (SOL) simultaneously. Here we present an algorithm for computing geometric quantities in a standard field aligned coordinate system that avoids the singularity and allows one to conduct 2D axisymmetric simulations in X-point geometries. We demonstrate the efficacy of this algorithm with an example simulation of the Spherical Tokamak for Energy Production (STEP).

==> figures/hl2a/highres/README.txt <==
4x cells in parallel direction

